Estimated performance of the TRIUMF ultracold neutron source and electric dipole moment apparatus

Searches for the permanent electric dipole moment of the neutron (nEDM) provide strong constraints on theories beyond the Standard Model of particle physics. The TUCAN collaboration is constructing a source for ultracold neutrons (UCN) and an apparatus to search for the nEDM at TRIUMF, Vancouver, Canada. In this work, we estimate that the spallation-driven UCN source based on a superfluid helium converter will provide $(1.38\pm0.02) \times 10^7$ polarized UCN at a density of $217\pm3$~UCN/cm$^3$ to a room-temperature EDM experiment per fill. With $(1.51\pm0.02) \times 10^6$ neutrons detected after the Ramsey cycle, the statistical sensitivity for an nEDM search per storage cycle will be $(1.94\pm0.06) \times 10^{-25}\,e$cm (1$\sigma$). The goal sensitivity of $10^{-27}\,e$cm (1$\sigma$) can be reached within $280\pm16$ measurement days.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

